An efficient method for the anisotropic diffusion equation in magnetic fields

We solve the anisotropic diffusion equation in 2D, where the dominant direction of diffusion is defined by a vector field which does not conform to a Cartesian grid. Our method uses operator splitting to separate the diffusion perpendicular and parallel to the vector field. The slow time scale is solved using a provably stable finite difference formulation in the perpendicular to the vector field, and an integral operator for the diffusion parallel to it. Energy estimates are shown to for the continuous and semi-discrete cases. Numerical experiments are performed showing convergence of the method, and examples is given to demonstrate the capabilities of the method.

==> CTAC 2022 Proceedings/figures/1DMMSTests_O2.csv <==
21	0.9472843933060777	1.459319242933471	0.7460558767972694
31	0.2712732301569749	0.4216965332948017	0.2088904464009148
41	0.12404748329999737	0.19134873365120522	0.09459467614070352
51	0.06936862786725477	0.10621210968718452	0.052680179792958956
61	0.043546521963362964	0.0662977010147203	0.03300681914254066
71	0.029495839115417703	0.04470617542891902	0.02233618157544506
81	0.021089944227179625	0.03185460211166834	0.01596337826351187
91	0.015705251517174924	0.023652749203263063	0.011885283700197488
101	0.012072161701126434	0.01813770925288366	0.00913530020606677


==> CTAC 2022 Proceedings/figures/1DMMSTests_O4.csv <==
21	1.0542027967210978	2.469837991812196	2.1480280799153855
31	0.29672636671829966	0.39292891908460514	0.7042194529286991
41	0.12295908432949305	0.08326990085738654	0.3584438175082798
51	0.057765600205132536	0.025122091491646247	0.19797073987502356
61	0.030501313137716292	0.009808146268315263	0.11642493465229645
71	0.017676220364448065	0.0045301226048103885	0.07257041671606093
81	0.011004354081940547	0.002343354274699226	0.04755902104910577
91	0.007242000474400717	0.0013156099590893183	0.032503693640819356
101	0.004981028181845644	0.0007865704711028536	0.02300974508057298


==> CTAC 2022 Proceedings/figures/pointmap_exp.csv <==
0.0	0.0	0.0	1.0
0.025	0.0	0.024690087971667385	1.0
0.05	0.0	0.048770575499285984	1.0
0.075	0.0	0.07225651367144714	1.0
0.1	0.0	0.09516258196404048	1.0
0.125	0.0	0.11750309741540454	1.0
0.15	0.0	0.1392920235749422	1.0
0.175	0.0	0.16054297923079264	1.0
0.2	0.0	0.18126924692201818	1.0
0.225	0.0	0.20148378124062294	1.0
0.25	0.0	0.22119921692859512	1.0
0.275	0.0	0.24042787677503152	1.0
0.3	0.0	0.2591817793182821	1.0
0.325	0.0	0.2774726463579278	1.0
0.35	0.0	0.29531191028128656	1.0
0.375	0.0	0.31271072120902776	1.0
0.4	0.0	0.3296799539643607	1.0
0.425	0.0	0.3462302148701527	1.0
0.45	0.0	0.36237184837822667	1.0
0.475	0.0	0.3781149435349799	1.0
0.5	0.0	0.3934693402873666	1.0
0.525	0.0	0.4084446356331849	1.0
0.55	0.0	0.42305018961951335	1.0
0.575	0.0	0.4372951311930443	1.0
0.6	0.0	0.4511883639059735	1.0
0.625	0.0	0.4647385714810097	1.0
0.65	0.0	0.47795422323898396	1.0
0.675	0.0	0.4908435793924508	1.0
0.7	0.0	0.5034146962085905	1.0
0.725	0.0	0.5156754310446375	1.0
0.75	0.0	0.5276334472589853	1.0
0.775	0.0	0.5392962190010342	1.0
0.8	0.0	0.5506710358827784	1.0
0.825	0.0	0.5617650075350508	1.0
0.85	0.0	0.5725850680512733	1.0
0.875	0.0	0.5831379803214916	1.0
0.9	0.0	0.5934303402594009	1.0
0.925	0.0	0.6034685809250071	1.0
0.95	0.0	0.6132589765454988	1.0
0.975	0.0	0.622807646436843	1.0
1.0	0.0	0.6321205588285577	1.0


==> CTAC 2022 Proceedings/figures/pointmap_sigmund.csv <==
0.0	0.0	0.0018639618896250099	1.0
0.025	0.0	0.0025502101554617518	1.0
0.05	0.0	0.003488229062233006	1.0
0.075	0.0	0.004769620473676239	1.0
0.1	0.0	0.006518648347083766	1.0
0.125	0.0	0.008903309996380615	1.0
0.15	0.0	0.012149663692544388	1.0
0.175	0.0	0.016559935357605415	1.0
0.2	0.0	0.022534595697885906	1.0
0.225	0.0	0.03059778703659083	1.0
0.25	0.0	0.041423832166362806	1.0
0.275	0.0	0.0558596050596436	1.0
0.3	0.0	0.07493283803903034	1.0
0.325	0.0	0.0998300033712245	1.0
0.35	0.0	0.1318207002417865	1.0
0.375	0.0	0.1721028986836638	1.0
0.4	0.0	0.22155334654989473	1.0
0.425	0.0	0.2804001111460164	1.0
0.45	0.0	0.3478919035566277	1.0
0.475	0.0	0.4220998353891905	1.0
0.5	0.0	0.5	1.0
0.525	0.0	0.5779001646108095	1.0
0.55	0.0	0.6521080964433725	1.0
0.575	0.0	0.7195998888539834	1.0
0.6	0.0	0.7784466534501053	1.0
0.625	0.0	0.8278971013163362	1.0
0.65	0.0	0.8681792997582135	1.0
0.675	0.0	0.9001699966287755	1.0
0.7	0.0	0.9250671619609696	1.0
0.725	0.0	0.9441403949403564	1.0
0.75	0.0	0.9585761678336372	1.0
0.775	0.0	0.9694022129634092	1.0
0.8	0.0	0.977465404302114	1.0
0.825	0.0	0.9834400646423946	1.0
0.85	0.0	0.9878503363074556	1.0
0.875	0.0	0.9910966900036193	1.0
0.9	0.0	0.9934813516529162	1.0
0.925	0.0	0.9952303795263238	1.0
0.95	0.0	0.996511770937767	1.0
0.975	0.0	0.9974497898445382	1.0
1.0	0.0	0.998136038110375	1.0


==> CTAC 2022 Proceedings/figures/solutions_exp.csv <==
0.0	3.726653172078671e-6	0.0018562699417420103	0.00690285352061235	0.014071728739644806
0.025	1.2607105177048523e-5	0.0021141670975239587	0.0072261040240867306	0.014201040128303945
0.05	4.006529739295107e-5	0.0029173851564612482	0.008187186535116202	0.0145792568904381
0.075	0.00011961288358102458	0.004361464272152533	0.009773100640054386	0.015183857538676406
0.1	0.00033546262790251126	0.006605171907967923	0.011971752078213585	0.015984915343552453
0.125	0.00088382630693505	0.00986458802113867	0.014774621471935532	0.016950009260533104
0.15	0.0021874911181828873	0.014404338154143511	0.018176680038141168	0.018047598290428978
0.175	0.005086069231012701	0.020526536304043014	0.022175090575539794	0.01924899630801882
0.2	0.011108996538242306	0.028557602763769663	0.02676776860279707	0.020529274923478263
0.225	0.022794180883612337	0.038833297043362344	0.031952425695977525	0.021867443522999564
0.25	0.04393693362340742	0.05168315513096152	0.0377265003377575	0.023246196638406838
0.275	0.07955950871822771	0.06729208461075674	0.04405982481404998	0.024649461616543456
0.3	0.13533528323661262	0.08569515649198747	0.05090685006825522	0.026064063071645827
0.325	0.21626516682988733	0.10680731742671752	0.058219193585878105	0.02747979406015386
0.35	0.3246524673583497	0.130423455068665	0.06594771743696007	0.028888506806284853
0.375	0.45783336177161427	0.15606937856527534	0.07401761787717716	0.030283206166417394
0.4	0.6065306597126336	0.1831011777794208	0.08234643181291916	0.03165854027060087
0.425	0.7548396019890073	0.2108370409913024	0.09086018247936592	0.033010189728113086
0.45	0.8824969025845955	0.23849834281446297	0.09947626273133298	0.034334614721800084
0.475	0.969233234476344	0.26529118141758573	0.10810766023395074	0.03562944787369213
0.5	1.0	0.290585509835952	0.11668453812354558	0.036892294959055556
0.525	0.969233234476344	0.3138475799185411	0.12513494682629536	0.03812182181341443
0.55	0.8824969025845952	0.3347559579554548	0.13340007205656673	0.03931704237823953
0.575	0.7548396019890076	0.3531694468367312	0.1414336212180076	0.04047652686063746
0.6	0.6065306597126336	0.36912971634491454	0.1491955244460277	0.041600403644932456
0.625	0.45783336177161427	0.3827750633796916	0.15665947410789893	0.042687289141000506
0.65	0.3246524673583497	0.3943819471245204	0.16380775570903225	0.04373749598073218
0.675	0.2162651668298871	0.4041995979159353	0.1706301405684249	0.044749651067638986
0.7	0.13533528323661284	0.4125288303569727	0.17712333156619406	0.04572322095328799
0.725	0.07955950871822771	0.4195766036685153	0.18328381091302923	0.0466557590174881
0.75	0.04393693362340742	0.42558800499097715	0.18911031789832444	0.047544682502455075
0.775	0.022794180883612337	0.43069533790945286	0.1945878855889827	0.04838409204061399
0.8	0.011108996538242297	0.43513362070894235	0.19969231466681647	0.04916634978755894
0.825	0.005086069231012709	0.4390043100948289	0.20435552256447181	0.049876888110001065
0.85	0.0021874911181828873	0.44259149656158364	0.20847104908820904	0.050495708875982405
0.875	0.00088382630693505	0.4459878404757387	0.211829112707789	0.05098869883316426
0.9	0.00033546262790251126	0.4492353381024239	0.21409240025980125	0.051304561578455324
0.925	0.00011961288358102415	0.4519095489042635	0.2146982242067045	0.05136202235634332
0.95	4.0065297392951136e-5	0.4527369652851581	0.21274649207240934	0.05103419593349797
0.975	1.2607105177048523e-5	0.4490255546727257	0.20683519628081723	0.05012446331986742
1.0	3.726653172078671e-6	0.4353593595421054	0.19467188409772243	0.0483086464561138


==> CTAC 2022 Proceedings/figures/solutions_sigmund.csv <==
0.0	3.726653172078671e-6	0.000560450740971447	0.000977410342765015	0.001090045470083969
0.025	1.2607105177048523e-5	0.0006017350249234545	0.0009888369661085123	0.0010904684269229888
0.05	4.006529739295107e-5	0.0007372728140025404	0.0010250677548540798	0.0010918051764331764
0.075	0.00011961288358102458	0.0009959573617564189	0.0010900854273478884	0.0010941904218467915
0.1	0.00033546262790251126	0.0014285256344203192	0.0011909710953016447	0.001097866721121965
0.125	0.00088382630693505	0.0021105174866131535	0.0013385106273280077	0.0011032090762910889
0.15	0.0021874911181828873	0.003145898484917865	0.001548171824201911	0.001110763209050449
0.175	0.005086069231012701	0.004671297762444223	0.0018415791446374516	0.0011213013667880647
0.2	0.011108996538242306	0.0068616121333640034	0.0022486669327948516	0.0011359013954356
0.225	0.022794180883612337	0.009939082423111848	0.002810761096182416	0.0011560574166241317
0.25	0.04393693362340742	0.014182995661657946	0.003583159671820902	0.001183768833320076
0.275	0.07955950871822771	0.019957886803124714	0.004641072274810272	0.001221750258964823
0.3	0.13533528323661262	0.027752036854213086	0.006085900807467951	0.0012736523082582131
0.325	0.21626516682988733	0.038233274942584744	0.008052852563684054	0.0013443299342844077
0.35	0.3246524673583497	0.05229771591585169	0.010716080599237279	0.001440026245402197
0.375	0.45783336177161427	0.07108818990059852	0.014289829473894056	0.0015684216675586548
0.4	0.6065306597126336	0.09593341361414086	0.01901912089561698	0.0017383135512019764
0.425	0.7548396019890073	0.12791812898311009	0.02510948916731156	0.001957105878563764
0.45	0.8824969025845955	0.16668065990290903	0.03250558132353516	0.002222831535443909
0.475	0.969233234476344	0.20720659933369004	0.040254958356498456	0.0025012552775959397
0.5	1.0	0.23105138004745385	0.04481995712952256	0.0026652726306918653
0.525	0.969233234476344	0.20720659933369004	0.040254958356498456	0.0025012552775959397
0.55	0.8824969025845952	0.16668065990290903	0.032505581323535156	0.002222831535443909
0.575	0.7548396019890076	0.1279181289831101	0.02510948916731156	0.001957105878563764
0.6	0.6065306597126336	0.09593341361414089	0.019019120895616977	0.0017383135512019769
0.625	0.45783336177161427	0.07108818990059852	0.014289829473894055	0.0015684216675586555
0.65	0.3246524673583497	0.052297715915851695	0.010716080599237277	0.0014400262454021978
0.675	0.2162651668298871	0.03823327494258475	0.008052852563684052	0.0013443299342844083
0.7	0.13533528323661284	0.02775203685421309	0.006085900807467951	0.0012736523082582136
0.725	0.07955950871822771	0.019957886803124717	0.004641072274810273	0.0012217502589648233
0.75	0.04393693362340742	0.014182995661657948	0.003583159671820903	0.0011837688333200761
0.775	0.022794180883612337	0.009939082423111848	0.0028107610961824164	0.001156057416624132
0.8	0.011108996538242297	0.006861612133364004	0.002248666932794852	0.0011359013954356
0.825	0.005086069231012709	0.004671297762444224	0.0018415791446374525	0.0011213013667880647
0.85	0.0021874911181828873	0.0031458984849178657	0.0015481718242019121	0.001110763209050449
0.875	0.00088382630693505	0.002110517486613154	0.0013385106273280086	0.001103209076291089
0.9	0.00033546262790251126	0.0014285256344203194	0.0011909710953016454	0.001097866721121965
0.925	0.00011961288358102415	0.000995957361756419	0.001090085427347889	0.0010941904218467917
0.95	4.0065297392951136e-5	0.0007372728140025404	0.0010250677548540804	0.0010918051764331764
0.975	1.2607105177048523e-5	0.0006017350249234547	0.000988836966108513	0.0010904684269229888
1.0	3.726653172078671e-6	0.0005604507409714471	0.0009774103427650151	0.0010900454700839691


==> figures/1DMMSTests_O2.csv <==
21	0.9472843933060777	1.459319242933471	0.7460558767972694
31	0.2712732301569749	0.4216965332948017	0.2088904464009148
41	0.12404748329999737	0.19134873365120522	0.09459467614070352
51	0.06936862786725477	0.10621210968718452	0.052680179792958956
61	0.043546521963362964	0.0662977010147203	0.03300681914254066
71	0.029495839115417703	0.04470617542891902	0.02233618157544506
81	0.021089944227179625	0.03185460211166834	0.01596337826351187
91	0.015705251517174924	0.023652749203263063	0.011885283700197488
101	0.012072161701126434	0.01813770925288366	0.00913530020606677


==> figures/1DMMSTests_O4.csv <==
21	1.0542027967210978	2.469837991812196	2.1480280799153855
31	0.29672636671829966	0.39292891908460514	0.7042194529286991
41	0.12295908432949305	0.08326990085738654	0.3584438175082798
51	0.057765600205132536	0.025122091491646247	0.19797073987502356
61	0.030501313137716292	0.009808146268315263	0.11642493465229645
71	0.017676220364448065	0.0045301226048103885	0.07257041671606093
81	0.011004354081940547	0.002343354274699226	0.04755902104910577
91	0.007242000474400717	0.0013156099590893183	0.032503693640819356
101	0.004981028181845644	0.0007865704711028536	0.02300974508057298


==> figures/pointmap_exp.csv <==
0.0	0.0	0.0	1.0
0.025	0.0	0.024690087971667385	1.0
0.05	0.0	0.048770575499285984	1.0
0.075	0.0	0.07225651367144714	1.0
0.1	0.0	0.09516258196404048	1.0
0.125	0.0	0.11750309741540454	1.0
0.15	0.0	0.1392920235749422	1.0
0.175	0.0	0.16054297923079264	1.0
0.2	0.0	0.18126924692201818	1.0
0.225	0.0	0.20148378124062294	1.0
0.25	0.0	0.22119921692859512	1.0
0.275	0.0	0.24042787677503152	1.0
0.3	0.0	0.2591817793182821	1.0
0.325	0.0	0.2774726463579278	1.0
0.35	0.0	0.29531191028128656	1.0
0.375	0.0	0.31271072120902776	1.0
0.4	0.0	0.3296799539643607	1.0
0.425	0.0	0.3462302148701527	1.0
0.45	0.0	0.36237184837822667	1.0
0.475	0.0	0.3781149435349799	1.0
0.5	0.0	0.3934693402873666	1.0
0.525	0.0	0.4084446356331849	1.0
0.55	0.0	0.42305018961951335	1.0
0.575	0.0	0.4372951311930443	1.0
0.6	0.0	0.4511883639059735	1.0
0.625	0.0	0.4647385714810097	1.0
0.65	0.0	0.47795422323898396	1.0
0.675	0.0	0.4908435793924508	1.0
0.7	0.0	0.5034146962085905	1.0
0.725	0.0	0.5156754310446375	1.0
0.75	0.0	0.5276334472589853	1.0
0.775	0.0	0.5392962190010342	1.0
0.8	0.0	0.5506710358827784	1.0
0.825	0.0	0.5617650075350508	1.0
0.85	0.0	0.5725850680512733	1.0
0.875	0.0	0.5831379803214916	1.0
0.9	0.0	0.5934303402594009	1.0
0.925	0.0	0.6034685809250071	1.0
0.95	0.0	0.6132589765454988	1.0
0.975	0.0	0.622807646436843	1.0
1.0	0.0	0.6321205588285577	1.0


==> figures/pointmap_sigmund.csv <==
0.0	0.0	0.0018639618896250099	1.0
0.025	0.0	0.0025502101554617518	1.0
0.05	0.0	0.003488229062233006	1.0
0.075	0.0	0.004769620473676239	1.0
0.1	0.0	0.006518648347083766	1.0
0.125	0.0	0.008903309996380615	1.0
0.15	0.0	0.012149663692544388	1.0
0.175	0.0	0.016559935357605415	1.0
0.2	0.0	0.022534595697885906	1.0
0.225	0.0	0.03059778703659083	1.0
0.25	0.0	0.041423832166362806	1.0
0.275	0.0	0.0558596050596436	1.0
0.3	0.0	0.07493283803903034	1.0
0.325	0.0	0.0998300033712245	1.0
0.35	0.0	0.1318207002417865	1.0
0.375	0.0	0.1721028986836638	1.0
0.4	0.0	0.22155334654989473	1.0
0.425	0.0	0.2804001111460164	1.0
0.45	0.0	0.3478919035566277	1.0
0.475	0.0	0.4220998353891905	1.0
0.5	0.0	0.5	1.0
0.525	0.0	0.5779001646108095	1.0
0.55	0.0	0.6521080964433725	1.0
0.575	0.0	0.7195998888539834	1.0
0.6	0.0	0.7784466534501053	1.0
0.625	0.0	0.8278971013163362	1.0
0.65	0.0	0.8681792997582135	1.0
0.675	0.0	0.9001699966287755	1.0
0.7	0.0	0.9250671619609696	1.0
0.725	0.0	0.9441403949403564	1.0
0.75	0.0	0.9585761678336372	1.0
0.775	0.0	0.9694022129634092	1.0
0.8	0.0	0.977465404302114	1.0
0.825	0.0	0.9834400646423946	1.0
0.85	0.0	0.9878503363074556	1.0
0.875	0.0	0.9910966900036193	1.0
0.9	0.0	0.9934813516529162	1.0
0.925	0.0	0.9952303795263238	1.0
0.95	0.0	0.996511770937767	1.0
0.975	0.0	0.9974497898445382	1.0
1.0	0.0	0.998136038110375	1.0


==> figures/solutions_exp.csv <==
0.0	3.726653172078671e-6	0.0018562699417420103	0.00690285352061235	0.014071728739644806
0.025	1.2607105177048523e-5	0.0021141670975239587	0.0072261040240867306	0.014201040128303945
0.05	4.006529739295107e-5	0.0029173851564612482	0.008187186535116202	0.0145792568904381
0.075	0.00011961288358102458	0.004361464272152533	0.009773100640054386	0.015183857538676406
0.1	0.00033546262790251126	0.006605171907967923	0.011971752078213585	0.015984915343552453
0.125	0.00088382630693505	0.00986458802113867	0.014774621471935532	0.016950009260533104
0.15	0.0021874911181828873	0.014404338154143511	0.018176680038141168	0.018047598290428978
0.175	0.005086069231012701	0.020526536304043014	0.022175090575539794	0.01924899630801882
0.2	0.011108996538242306	0.028557602763769663	0.02676776860279707	0.020529274923478263
0.225	0.022794180883612337	0.038833297043362344	0.031952425695977525	0.021867443522999564
0.25	0.04393693362340742	0.05168315513096152	0.0377265003377575	0.023246196638406838
0.275	0.07955950871822771	0.06729208461075674	0.04405982481404998	0.024649461616543456
0.3	0.13533528323661262	0.08569515649198747	0.05090685006825522	0.026064063071645827
0.325	0.21626516682988733	0.10680731742671752	0.058219193585878105	0.02747979406015386
0.35	0.3246524673583497	0.130423455068665	0.06594771743696007	0.028888506806284853
0.375	0.45783336177161427	0.15606937856527534	0.07401761787717716	0.030283206166417394
0.4	0.6065306597126336	0.1831011777794208	0.08234643181291916	0.03165854027060087
0.425	0.7548396019890073	0.2108370409913024	0.09086018247936592	0.033010189728113086
0.45	0.8824969025845955	0.23849834281446297	0.09947626273133298	0.034334614721800084
0.475	0.969233234476344	0.26529118141758573	0.10810766023395074	0.03562944787369213
0.5	1.0	0.290585509835952	0.11668453812354558	0.036892294959055556
0.525	0.969233234476344	0.3138475799185411	0.12513494682629536	0.03812182181341443
0.55	0.8824969025845952	0.3347559579554548	0.13340007205656673	0.03931704237823953
0.575	0.7548396019890076	0.3531694468367312	0.1414336212180076	0.04047652686063746
0.6	0.6065306597126336	0.36912971634491454	0.1491955244460277	0.041600403644932456
0.625	0.45783336177161427	0.3827750633796916	0.15665947410789893	0.042687289141000506
0.65	0.3246524673583497	0.3943819471245204	0.16380775570903225	0.04373749598073218
0.675	0.2162651668298871	0.4041995979159353	0.1706301405684249	0.044749651067638986
0.7	0.13533528323661284	0.4125288303569727	0.17712333156619406	0.04572322095328799
0.725	0.07955950871822771	0.4195766036685153	0.18328381091302923	0.0466557590174881
0.75	0.04393693362340742	0.42558800499097715	0.18911031789832444	0.047544682502455075
0.775	0.022794180883612337	0.43069533790945286	0.1945878855889827	0.04838409204061399
0.8	0.011108996538242297	0.43513362070894235	0.19969231466681647	0.04916634978755894
0.825	0.005086069231012709	0.4390043100948289	0.20435552256447181	0.049876888110001065
0.85	0.0021874911181828873	0.44259149656158364	0.20847104908820904	0.050495708875982405
0.875	0.00088382630693505	0.4459878404757387	0.211829112707789	0.05098869883316426
0.9	0.00033546262790251126	0.4492353381024239	0.21409240025980125	0.051304561578455324
0.925	0.00011961288358102415	0.4519095489042635	0.2146982242067045	0.05136202235634332
0.95	4.0065297392951136e-5	0.4527369652851581	0.21274649207240934	0.05103419593349797
0.975	1.2607105177048523e-5	0.4490255546727257	0.20683519628081723	0.05012446331986742
1.0	3.726653172078671e-6	0.4353593595421054	0.19467188409772243	0.0483086464561138


==> figures/solutions_sigmund.csv <==
0.0	3.726653172078671e-6	0.000560450740971447	0.000977410342765015	0.001090045470083969
0.025	1.2607105177048523e-5	0.0006017350249234545	0.0009888369661085123	0.0010904684269229888
0.05	4.006529739295107e-5	0.0007372728140025404	0.0010250677548540798	0.0010918051764331764
0.075	0.00011961288358102458	0.0009959573617564189	0.0010900854273478884	0.0010941904218467915
0.1	0.00033546262790251126	0.0014285256344203192	0.0011909710953016447	0.001097866721121965
0.125	0.00088382630693505	0.0021105174866131535	0.0013385106273280077	0.0011032090762910889
0.15	0.0021874911181828873	0.003145898484917865	0.001548171824201911	0.001110763209050449
0.175	0.005086069231012701	0.004671297762444223	0.0018415791446374516	0.0011213013667880647
0.2	0.011108996538242306	0.0068616121333640034	0.0022486669327948516	0.0011359013954356
0.225	0.022794180883612337	0.009939082423111848	0.002810761096182416	0.0011560574166241317
0.25	0.04393693362340742	0.014182995661657946	0.003583159671820902	0.001183768833320076
0.275	0.07955950871822771	0.019957886803124714	0.004641072274810272	0.001221750258964823
0.3	0.13533528323661262	0.027752036854213086	0.006085900807467951	0.0012736523082582131
0.325	0.21626516682988733	0.038233274942584744	0.008052852563684054	0.0013443299342844077
0.35	0.3246524673583497	0.05229771591585169	0.010716080599237279	0.001440026245402197
0.375	0.45783336177161427	0.07108818990059852	0.014289829473894056	0.0015684216675586548
0.4	0.6065306597126336	0.09593341361414086	0.01901912089561698	0.0017383135512019764
0.425	0.7548396019890073	0.12791812898311009	0.02510948916731156	0.001957105878563764
0.45	0.8824969025845955	0.16668065990290903	0.03250558132353516	0.002222831535443909
0.475	0.969233234476344	0.20720659933369004	0.040254958356498456	0.0025012552775959397
0.5	1.0	0.23105138004745385	0.04481995712952256	0.0026652726306918653
0.525	0.969233234476344	0.20720659933369004	0.040254958356498456	0.0025012552775959397
0.55	0.8824969025845952	0.16668065990290903	0.032505581323535156	0.002222831535443909
0.575	0.7548396019890076	0.1279181289831101	0.02510948916731156	0.001957105878563764
0.6	0.6065306597126336	0.09593341361414089	0.019019120895616977	0.0017383135512019769
0.625	0.45783336177161427	0.07108818990059852	0.014289829473894055	0.0015684216675586555
0.65	0.3246524673583497	0.052297715915851695	0.010716080599237277	0.0014400262454021978
0.675	0.2162651668298871	0.03823327494258475	0.008052852563684052	0.0013443299342844083
0.7	0.13533528323661284	0.02775203685421309	0.006085900807467951	0.0012736523082582136
0.725	0.07955950871822771	0.019957886803124717	0.004641072274810273	0.0012217502589648233
0.75	0.04393693362340742	0.014182995661657948	0.003583159671820903	0.0011837688333200761
0.775	0.022794180883612337	0.009939082423111848	0.0028107610961824164	0.001156057416624132
0.8	0.011108996538242297	0.006861612133364004	0.002248666932794852	0.0011359013954356
0.825	0.005086069231012709	0.004671297762444224	0.0018415791446374525	0.0011213013667880647
0.85	0.0021874911181828873	0.0031458984849178657	0.0015481718242019121	0.001110763209050449
0.875	0.00088382630693505	0.002110517486613154	0.0013385106273280086	0.001103209076291089
0.9	0.00033546262790251126	0.0014285256344203194	0.0011909710953016454	0.001097866721121965
0.925	0.00011961288358102415	0.000995957361756419	0.001090085427347889	0.0010941904218467917
0.95	4.0065297392951136e-5	0.0007372728140025404	0.0010250677548540804	0.0010918051764331764
0.975	1.2607105177048523e-5	0.0006017350249234547	0.000988836966108513	0.0010904684269229888
1.0	3.726653172078671e-6	0.0005604507409714471	0.0009774103427650151	0.0010900454700839691

